LoRA ensembles for large language model fine-tuning

Finetuned LLMs often exhibit poor uncertainty quantification, manifesting as overconfidence, poor calibration, and unreliable prediction results on test data or out-of-distribution samples. One approach commonly used in vision for alleviating this issue is a deep ensemble, which constructs an ensemble by training the same model multiple times using different random initializations. However, there is a huge challenge to ensembling LLMs: the most effective LLMs are very, very large. Keeping a single LLM in memory is already challenging enough: keeping an ensemble of e.g. 5 LLMs in memory is impossible in many settings. To address these issues, we propose an ensemble approach using Low-Rank Adapters (LoRA), a parameter-efficient fine-tuning technique. Critically, these low-rank adapters represent a very small number of parameters, orders of magnitude less than the underlying pre-trained model. Thus, it is possible to construct large ensembles of LoRA adapters with almost the same computational overhead as using the original model. We find that LoRA ensembles, applied on its own or on top of pre-existing regularization techniques, gives consistent improvements in predictive accuracy and uncertainty quantification.

==> old_method_sec.txt <==


\iffalse
\subsection{Efficient ensemble through LoRA}
While pre-trained large language models exhibit impressive emergent capabilities, including being few-shot learners~\citep{brown2020language}, fine-tuning is often beneficial for adapting the model to specific task such as domain-specific data or particular tasks~\citep{diao2023lmflow} [ref] [ref]. In this paper, we study fine-tuning for multiple-choice QA (\ref{sec:task_and_metrics}) and find that while fine-tuning leads to improved accuracy, the predictions are poorly calibrated and therefore cannot be trusted in safety-critical applications. While calibration in deep learning is often addressed by deep ensemble \citep{lakshminarayanan2017simple}, existing deep ensemble techniques are not readily applicable to LLM fine-tuning. In particular, existing ensemble techniques usually consider training multiple \emph{full models from scratch} under different random initializations. However, standard deep ensemble cannot be easily applied to LLM fine-tuning settings, as it is in general not practical to train and store several copies of models.
In addition, prior arts in full model ensemble~\citep{lakshminarayanan2017simple, fort2019deep} point out that the randomness in initialization helps ensemble members become more diverse such that the ensemble shows better performance, however, LLM fine-tuning starts the same pre-trained model weights, prohibiting the randomness from initialization. 

Therefore, in order to apply ensembles in LLM fine-tuning, we propose to perform ensembling over LoRA. LoRA is a parameter-efficient fine-tuning technique aiming at performing fine-tuning with a small number of parameters. It introduces a trainable \emph{low-rank} additive adapter matrices $\DW = BA, B\in \R^{m \times r}, A \in \R^{r \times d}$ to the pre-trained model weights $W \in \R^{m \times d}$ where $r$ is a hyper-parameter denoting the rank of the adapter. Such that for each input feature vector $x \in \mathbb{R}^{d}$, we perform forward passing as
\begin{equation}
    h = (W + \DW) x = Wx + \DW x.
\end{equation}
During fine-tuning, the pre-trained weights $W$ stay unchanged, and optimization happens only on $\DW$:
\begin{equation}
\label{eq:objective}
    \min_{\DW} \sum_{n=1}^N -\log p(\y_n \mid \X_n ; W, \DW).
\end{equation}

After fine-tuning, LoRA facilitates efficient storage and retrieval, empowering us to swiftly execute ensembles at the prediction stage:
\begin{equation}\label{eq:ens_formula}
    \bar{p}(\y \mid \X) = \frac{1}{M} \sum_{m=1}^M p(\y \mid \X; W, \DW_m).
\end{equation}
where $\{\DW_1,\ldots,\DW_M\}$ is a collection of adapter acquired using different initialization.  Crucially, at test time, the computationally demanding base model $W$ requires a single load, while the low-rank adapters can be loaded and unloaded with negligible overhead.

\subsection{Calibrated ensemble through regularized LoRA}\label{sec:reg}
The ensembled predictive distribution (Eq.~\eqref{eq:ens_formula}) usually shows better calibration than a single base model in that the sharpness of each overconfidence component gets averaged out through ensembling. However, we notice that the average-out effect of ensembling is not sufficient for solving the overconfidence. Therefore, we consider combining regularization techniques with \EOL, which we notice plays a critical role in improving the calibration of ensembling, especially when the training data is small or on out-of-distribution samples. Based on the observation that, the pre-trained model usually make better-than-random-guess and calibrated prediction (Table.~\ref{table:few_shot}), we consider regularization techniques that enforce the fine-tuned model to stay close to the pre-trained model. To be more specific, we consider the following three types of regularization technique

\paragraph{Weight space regularization via very large weight decay.} Weight space regularization is perhaps the most straightforward approach for regularizing the fine-tuned model. In particular, we consider using very large decoupled weight decay~\citep{loshchilov2018decoupled}. At the $t_\textit{th}$ time step, decoupled weight decay performs optimization on $\DW$ as
\begin{equation}
    \DW_t \leftarrow \DW_{t - 1} - \gamma (g_{t - 1} - \lambda \DW_{t-1}),
\end{equation}
where $\gamma$ denotes the step size, $g_{t-1}$ denotes the normalized gradient acquired from standard Adam~\citep{kingma2014adam} with no regularization and $\lambda$ adjusts the strength of regularization. Although weight decay is a very standard regularization technique, we find that the usual setup with a $\lambda$ of $1\mathrm{e}{-2}$ (the default setting from PyTorch's AdamW) barely helps resolve the overconfidence issue. Instead, we adopt an extreme large value of $\lambda$ ranging from $1\mathrm{e}{2}$ to  $1\mathrm{e}{3}$. In addition, we adopt weight decay only on the $B$ matrix of $\DW$, which we notice shows the best performance, and the regularization has to be weight decay but not L2 regularization (Appendix.~\ref{appendix:weight_decay}).

\paragraph{Output space regularization via KL regularization.}  In LLM fine-tuning, it is common to include a KL regularization~\citep{schulman2017proximal,bai2022training,ouyang2022training,korbak2022rl, he2022preserving} to make the output distribution of the fine-tuned model close to that of the pre-trained model. In our setting, we consider the following KL regularization objective
\begin{equation}
    \beta D_\textit{KL}\infdivx{p(\y \mid \X; W, \DW)}{p(\y \mid \X; W)},
\end{equation}
which is added to Eq.~\eqref{eq:objective} during optimization. The value of $\beta$ controls the strength of the regularization, for all experiments, we consider $\beta$ in the range $\{1.0, 0.5, 0.1, 0.025, 0.01\}$

\paragraph{Implicit regularization via early stopping.} Lastly, we consider regularization with early stopping. Early stopping halts the optimization when certain criteria are met such that the model is not ``over-optimized"". In particular, we consider early stopping after certain epochs ranging from $1$ to $3$: The fewer epochs used, the stronger the regularization is. 
\fi





\iffalse



\subsection{Ablation study of LoRA ensemble}\label{sec:ablation}


\subsubsection{Number of ensemble components}\label{sec:ens_number_ablation}


\subsubsection{Source of randomness}\label{sec:random_source_ablation}

% However, it is worth pointing out one should still incorporate both sources of randomness during training for best results.

\subsubsection{Effect of regularization on ensemble diversity}\label{sec:reg_strength_ablation}

% For example, in MMLU, where the training set is small, a strong KL regularization is needed for good calibration, which causes the the ensembling to be less effective. 
\fi
\iffalse
In this section, we empirically evaluate ensembling over LoRA and its regularized version.
All results are based on \LAMA~\citep{touvron2023llama} and implemented with Huggingface PEFT~\citep{peft} and Transformers~\citep{wolf-etal-2020-transformers}. To be more specific, we perform the following empirical evaluations

\begin{itemize}[noitemsep,topsep=0pt,parsep=0pt,partopsep=0pt]
\item We compare \EOL with two baseline ensemble methods (\cref{sec:other_ens_method}): Last-layer ensembles and Monte Carlo dropout where we observe \EOL show the best performance under the same number of forward passes.
\item We compare \EORL with the un-regularized version (\cref{sec:reg}) where we show that regularization significantly improves the ECE. and NLL while losing some accuracy.
\item We vary the number of ensemble components (\cref{sec:ens_number_ablation}) where we find increasing the number of components increases the performance of \EOL but still performs worse than the regularized version. 
\item We perform \EOL with controlled the source of randomness (\cref{sec:random_source_ablation}), in which we find both random initialization and data shuffling contribute to the diversity in ensembling.
\item We vary the level of regularization strength (\cref{sec:reg_strength_ablation}) and we notice a high degree of regularization could potentially cause \EOL to become less diverse and thus less effective.
\end{itemize}

% [TODO: Could you add a list of all the contributions of the empirical section: one bullet point per experiment, why we run it, take away results. (This will help write the whole section)]

% \subsection{Evaluation tasks and metrics}
\subsection{Datasets and metrics}
\label{sec:task_and_metrics}

% We mainly focus on commonsense reasoning tasks of multiple-choice QA format for evaluation. Given a problem description (denoted as $\X$) and its label set $\y=\{a, b, c, \ldots \}$, we first encode the problem by adding prompt text, as is shown in Fig.~\ref{fig:prompt_template}, for which we feed the string into the LLM to acquire conditional probability for the token after the left parentheses $($. We then extract the logits corresponding to the options in the label set, re-normalize them, and use them as $\log p(\y \mid \X ; W)$. We limit the scope in multiple-choice QA problems in that it resembles the classic classification setting where calibration and uncertainty are well-defined concepts. For open-ended generation settings, the definition of calibration and uncertainty is still under active research \citep{kuhn2023semantic, zhou2023navigating, lin2022teaching}. 

For our experiments, we choose six popular \gls{mqa} datasets for evaluation: CommonsenseQA~\citep[cqa]{talmor-etal-2019-commonsenseqa}, OpenBook~\citep[obqa]{OpenBookQA2018}, social sciences (mmlu ss.) and STEM (mmlu stem) subset from MMLU~\citep{hendryckstest2021}, ARC-easy (arce) and ARC-challenge (arcc) from AI2 Reasoning Challenge~\citep{allenai:arc}. Questions in cqa have 5 options while the others all have 4 options. We provide details for the training and validation set of each task in Table~\ref{table:dataset_info}, we provide example questions of each task in Appendix [REF]. We also include the few shot results in Table~\ref{table:few_shot}, we notice that the pre-trained model few shot models show better-than-random-guess performance in all tasks and good in calibration.

\begin{table}
\small
\centering
 \begin{tabular}{llllll}
 \toprule
%  \multirow{2}{*}{Estimator} & \multirow{2}{*}{Variance lower bound} & \multirow{2}{*}{$\nabla f$ evals per iteration} & \multicolumn{3}{c}{Wall-clock time per iteration}\\
% \cimidrule{4-6}
  & Task  & Size of training set  & Size of validation set & Number of options  \tabularnewline
 \midrule
 &cqa  & 8741 & 1221  & 5  \\
 &obqa & 4957 & 500 & 4  \\
 &arce & 2249 & 2375 & 4 \\
 &arcc & 1119 & 1172& 4  \\
 &mmlu ss. & 397 & 3077& 4  \\
 &mmlu stem & 411 & 3018& 4 \\
 \bottomrule
\end{tabular}
\caption{Summary of task setting. For mmlu, we combine the development and validation set as the training set and use the origin test split as the validation set, for the rest datasets, we use the default training set and test splits (validation split for cqa) as the validation set.}
\label{table:dataset_info}
% \vspace{-20pt}
\end{table}


To evaluate the models' performance on these tasks, we consider the following evaluation metrics
\paragraph{Predictive performance on in-distribution validation data} For all 6 tasks, we measure the accuracy (Acc.), negative log-likelihood (NLL.), and expected calibration error~\citep{guo2017calibration} (ECE.) on the validation set to evaluate the predictive performance of a model.

\paragraph{OOD behavior} In order for safe deployment in real-world applications, it is also important to study the behavior of a model when the test data comes from another domain. In particular, we test models fine-tuned on cqa with the test set from mmlu as OOD and we test models fine-tuned on a subset of mmlu with test samples from other mmlu subcategories. We then compute the Acc., NLL., ECE., and additionally, the OOD detection performance measured by AUROC on the OOD test samples.

\subsection{Results}

In this section, we present the empirical results. We use AdamW for all experiments and a step size of $5\mathrm{e}{-5}$. We use a batch size of 32 for cqa, 16 for obqa, arcc, and arce, and 8 for mmlu ss. and stem. We use half-precision for all the forward and backward passes after which we store the output logits using single precision.

\subsubsection{Comparison with other ensembling methods}\label{sec:other_ens_method}

To start with, we compare LoRA ensembles with no additional regularization (denoted as \emph{None} in the figure legends), i.e. a weight decay of $0.01$ (Dashed blue lines in Fig.~\ref{fig:trace_standard_wd}) with two baseline ensembling methods for fine-tuning LLM: Last-layer ensemble and Monte Carlo (MC) dropout. For all ensemble methods, we make predictions with 5 ensemble components.

Last-layer fine-tuning refers to fine-tuning only the rows in the final linear head that correspond to the token for the options. We fine-tuned the linear head multiple times starting from the pre-trained weights under different random seeds to construct an ensemble. We present the results in \cref{table:last_layer_table}: Although last-layer ensembles show improvement upon its single model variant, its overall performance is much worse than \EOL and even few-shot learning. We suspect that this is caused by the poor performance of the base method: Fine-tuning only the last layer is not expressive enough to adapt the model for downstream tasks.

Additionally, we consider MC dropout~\citep{gal2016dropout}: When dropout is employed at training time, we can keep it on at test time and perform multiple forward passes with nodes randomly shut down to construct an ensemble. MC dropout has previously been adopted in masked language models for incorporating uncertainty estimation~\citep{sankararaman2022bayesformer,vazhentsev2022uncertainty}. We combine dropout to \emph{standard} LoRA fine-tuning by adding dropout on the input of the LoRA adapter following the implementation of \cite{peft}. The results are presented in Fig.~\ref{fig:dropout}, we can see that MC dropout shows only marginal improvement upon the performance of a single model, outperformed by combining training time dropout and \EOL.

\subsubsection{Importance of regularization when performing \EOL}

Next, we will demonstrate the importance of regularization when performing \EOL. In Fig.~\ref{fig:trace_standard_wd}, we notice that when fine-tuning on small datasets (e.g. mmlu), the NLL of \emph{standard} fine-tuned model still blows up even with ensembling. Therefore we incorporate further regularization techniques discussed in Sec.~\ref{sec:reg} on the top of ensembling to alleviate overconfidence.

We present the trace of different metrics under weight decay regularization with yellow lines in Fig.~\ref{fig:trace_standard_wd}. We can see that LoRA ensembles with weight decay, despite showing slightly worse accuracy, have significantly better ECE and NLL compared with the un-regularized version. The importance of regularization is more obvious in the OOD setting. In Fig.~\ref{fig:cqa_vs_mmlu}, when the model is fine-tuned on cqa, we observe catastrophic forgetting happening: The accuracy on MMLU starts dropping when fine-tuning proceeds. Without regularization, the model starts to make wrong but overconfident predictions, causing severe increments in expected calibration error whereas regularized LoRA ensembles still possess a low value of NLL and ECE.

In addition to weight decay, we also consider KL regularization and early stopping, and we present the results in Fig.~\ref{fig:arrow_plots}. Broadly, we observe the best calibration error is always achieved by regularization plus ensemble, suggesting that \EORL is critical for building accurate and calibrated fine-tuned models.


\begin{table}
\centering
\small
\begin{tabular}{lccc|ccc|ccc}
\toprule
 & \multicolumn{3}{c}{Acc.} & \multicolumn{3}{c}{NLL.} & \multicolumn{3}{c}{ECE.} \\
 & 0 shot & 1 shot & 3 shots & 0 shot & 1 shot & 3 shots & 0 shot & 1 shot & 3 shots \\
\hline
cqa & 0.47& 0.55& 0.61&1.35& 1.20& 1.07&0.11& 0.07& 0.07 \\
obqa & 0.50& 0.50& 0.55&1.21& 1.17& 1.09&0.13& 0.08& 0.08 \\
arce & 0.70& 0.68& 0.72&0.92& 0.83& 0.74&0.19& 0.05& 0.06 \\
arcc & 0.53& 0.52& 0.54&1.15& 1.17& 1.12&0.10& 0.06& 0.06 \\
mmlu ss. & 0.49& 0.51& 0.53&1.18& 1.14& 1.10&0.06& 0.04& 0.03\\
mmlu stem & 0.34& 0.34& 0.36&1.33& 1.35& 1.32&0.04& 0.07& 0.05 \\
\bottomrule
\end{tabular}
\caption{Few shot performance of \LAMA based on 10 random seeds.}
\label{table:few_shot}
\end{table}

\begin{table}
\centering
\small
\begin{tabular}{lcc|cc|cc}
\toprule
 & \multicolumn{2}{c}{Acc.} & \multicolumn{2}{c}{NLL.} & \multicolumn{2}{c}{ECE.} \\
 & Single & Ensemble & Single & Ensemble & Single & Ensemble  \\
\hline
cqa &0.46&0.52&1.48&1.25&0.18&0.06 \\
obqa &0.45&0.47&1.44&1.27&0.21&0.13 \\
arce &0.45&0.47&1.44&1.27&0.21&0.13 \\
arcc &0.46&0.47&1.50&1.31&0.23&0.16 \\
mmlu ss. &0.45&0.47&1.60&1.47&0.24&0.20\\
mmlu stem &0.32&0.32&1.98&1.72&0.32&0.25 \\
\bottomrule
\end{tabular}
\caption{Performance of Last-layer fine-tuning. Ensembles are feasible and helpful when only fine-tuning the last linear-layer of \glspl{llm}, however, it shows poor performance, worse than few shot performance (\cref{table:few_shot}) due to the limited capacity of a single linear layer.}
\label{table:last_layer_table}
\end{table}

\begin{figure}[t]
    \centering
    \begin{subfigure}[b]{0.8\linewidth}
        \centering
        % \includegraphics[width=\linewidth]{figs/big_row_legend.pdf}
        \includegraphics[width=\linewidth]{figs/big_row_legend_new_v2.pdf}
        \caption*{} % The '*' ensures there's no figure numbering for the legend
    \end{subfigure} \\[-3.8ex]
    \centering
    \begin{subfigure}[b]{\linewidth}
        \includegraphics[width=\linewidth]{figs/trace_big_row.pdf}
    \end{subfigure}
    \caption{\textbf{\EOL improves accuracy while regularization prevents  NLL from blowing up.} Results presented are based on 5 ensemble for the standard and weight decay, in which is we choose $\lambda$ as 1000.0 for mmlu subsets and $100.0$ for others).}
    \label{fig:trace_standard_wd}
\end{figure}

\begin{figure}
    \centering
    \begin{subfigure}[b]{0.5\linewidth}
        \centering
        \includegraphics[width=\linewidth]{figs/dropout_legend_v2.pdf}
        \caption*{} % The '*' ensures there's no figure numbering for the legend
    \end{subfigure}\\[-3.8ex] 
    \centering
    \begin{subfigure}[b]{\linewidth}
    \includegraphics[width=\linewidth]{figs/dropout_big_row.pdf}
    \end{subfigure}
     \caption{
        \textbf{Ensemble of LoRA significantly outperforms MC dropout under the same number of ensemble members.} When employing dropout during the fine-tuning, an alternative ensemble strategy becomes available: Keeping dropout on at test time to implement Monte Carlo (MC) dropout. However, MC dropout offers only marginal performance gains compared to a standalone model, outperformed by ensembles of independently trained LoRA models when both methods employ the same number of ensemble members (chosen as 5 in our experiments).}
    \label{fig:dropout}
\end{figure}






\begin{figure}[t]
    \centering
    \begin{subfigure}[b]{0.8\linewidth}
        \centering
        % \includegraphics[width=\linewidth]{figs/big_row_legend.pdf}
     \includegraphics[width=\linewidth]{figs/big_row_legend_new_v2.pdf}    
        \caption*{} % The '*' ensures there's no figure numbering for the legend
    \end{subfigure}\\[-3ex] 
    \centering
     \begin{subfigure}[b]{\linewidth}
        \includegraphics[width=\linewidth]{figs/ood_plots.pdf}
    \end{subfigure}
    % \begin{subfigure}[b]{0.8\linewidth}
    %     \includegraphics[width=\linewidth]{figs/cqa_vs_mmlu.pdf}
    %     \caption{CQA v.s. MMLU}
    %     \label{fig:cqa_vs_mmlu}
    % \end{subfigure}
    %     \centering
    % \begin{subfigure}[b]{0.8\linewidth}
    %     \includegraphics[width=\linewidth]{figs/mmluSS_vs_mmlu.pdf}
    %     \caption{mmlu ss. v.s. mmlu others}
    %     \label{fig:mmluSS_vs_mmlu}
    % \end{subfigure}
    % \centering
    % \begin{subfigure}[b]{0.8\linewidth}
    %     \includegraphics[width=\linewidth]{figs/mmluStem_vs_mmlu.pdf}
    %     \caption{mmlu stem v.s. mmlu others}
    %     \label{fig:mmluStem_vs_mmlu}
    % \end{subfigure}
    \caption{\textbf{Regularized LoRA ensembles are significantly better calibrated than the unregularized version on OOD data.} }
    \label{fig:ood}
\end{figure}


\subsection{Ablation study of LoRA ensemble}\label{sec:ablation}

\begin{figure}[t]
    \centering
    \begin{subfigure}[b]{0.5\linewidth}
        \centering
        \includegraphics[width=\linewidth]{figs/ensemble_number_legend.pdf}
        \caption*{} % The '*' ensures there's no figure numbering for the legend
    \end{subfigure}\\[-3ex] 
    \centering
    \begin{subfigure}[b]{\linewidth}
        \includegraphics[width=\linewidth]{figs/extra_seeds_big_row.pdf}
    \end{subfigure}
    \caption{\textbf{Increasing the number of ensembles (M) improves all metrics.}}
    \label{fig:extra_seed}
\end{figure}



In this section, we provide a more detailed understanding of LoRA ensembles. 

\subsubsection{Number of ensemble components}\label{sec:ens_number_ablation}
To start with, we study the effects of ensemble component number, we show the results in Fig.~\ref{fig:extra_seed} where we experiment with \emph{standard} LoRA ensembles under different numbers of ensemble number. For all numbers, the results reported are based on 5 independent trials.
We notice that increasing the number of components improves all metrics. However, using an extra number of ensemble components does not resolve the overconfidence problem, which again emphasizes the importance of introducing regularization into fine-tuning.

\subsubsection{Source of randomness}\label{sec:random_source_ablation}
Additionally, we study the source of randomness in LoRA ensembles. As discussed in previous sections, the diversity of LoRA ensembles come from two source: The random initialization and the randomness from dataset shuffling (i.e. SGD noise).
It is often observed that random initialization contributes mostly to the diversity of ensemble~\citep{fort2019deep}. However, it is unclear whether this is the case for \EOL. To understand which source of randomness plays a more critical role, we conduct experiments on CQA under three settings: Fixed initialization, Fixed dataset shuffling, and fixed both, which correspond to three types of randomness source, dataset shuffling only, random initialization only, and no randomness. For each setting, we conduct experiments with 5 independent trials and the results are presented in Fig.~\ref{fig:control_randomness}. We observe that LoRA ensembles can work with either source of randomness alone, while randomness from dataset shuffling (i.e. SGD noise) contributes more to the ensemble performance in our setting.
However, it is worth pointing out that, it is hard to decompose exactly the contribution of each randomness, and in practice, one should incorporate both sources of randomness in training for better diversity.
% However, it is worth pointing out one should still incorporate both sources of randomness during training for best results.

\subsubsection{Effect of regularization on ensemble diversity}\label{sec:reg_strength_ablation}
Lastly, we notice that regularization does affect ensemble diversity when the regularization is strong. In Fig.~\ref{fig:arrow_plots}, we noticed that a high strength of KL regularization and early stopping could cause ensembling to lose its effect. This is not surprising in that KL regularization directly forces all ensemble components to make predictions similar to the pre-trained model while early stopping prevents different ensemble models from further moving away from the pre-trained model. Weight decay suffers the least from this problem, we believe that this is caused by the complicated relationship between the weight space of NN and the output space diversity and additionally.
% For example, in MMLU, where the training set is small, a strong KL regularization is needed for good calibration, which causes the the ensembling to be less effective. 
\fi

